OpenOmni: A Collaborative Open Source Tool for Building Future-Ready Multimodal Conversational Agents

Multimodal conversational agents are highly desirable because they offer natural and human-like interaction. However, there is a lack of comprehensive end-to-end solutions to support collaborative development and benchmarking. While proprietary systems like GPT-4o and Gemini demonstrating impressive integration of audio, video, and text with response times of 200-250ms, challenges remain in balancing latency, accuracy, cost, and data privacy. To better understand and quantify these issues, we developed OpenOmni, an open-source, end-to-end pipeline benchmarking tool that integrates advanced technologies such as Speech-to-Text, Emotion Detection, Retrieval Augmented Generation, Large Language Models, along with the ability to integrate customized models. OpenOmni supports local and cloud deployment, ensuring data privacy and supporting latency and accuracy benchmarking. This flexible framework allows researchers to customize the pipeline, focusing on real bottlenecks and facilitating rapid proof-of-concept development. OpenOmni can significantly enhance applications like indoor assistance for visually impaired individuals, advancing human-computer interaction. Our demonstration video is available https://www.youtube.com/watch?v=zaSiT3clWqY, demo is available via https://openomni.ai4wa.com, code is available via https://github.com/AI4WA/OpenOmniFramework.

==> mind.txt <==
Introduction

思路：
- OpenAI 谷歌分别发布了自己的多模态的大模型，展示出了非常impressive的能力：主要包括实时的反馈（respond within 250ms)，可以被打断，有一定的场景记忆能力。
- 与之对应的是，llama的vison model也被release了，所以整个research的方向已经进入了多模态的方向，尤其是多模态的HCI
- 这种多模态的HCI的形式应该和人与人的交互一致：video and audio in, audio out
- 但是有俩问题：
    - 没有一个端到端的多模态的conversation system的开源实现, which can boost the research in this area，而根据目前已有的各个模块的component，这是可以实现的
    - 第二个问题就是，如果一个简单的根据已有模型chain到一起的解决方案：AudioSpeechRecongsation, or speech2text task + text generation + text2speech, 就算我们把这个串到一起，我们还面临俩个关键问题：latency 和 accuracy
    - accuracy是前几年阻碍这个方向发展的主要原因，目前而言，大预言模型已经把回答的in-context程度带到了一个很好的level， 那么目前的主要的challenge就是
        - 如何降低这个end to end 的latency
        - 以及如何balance latency performance和 accuracy performance

So we can see the OpenAI and Google demonstrated this is achievable from both latency and accuracy perspective, however, there is no alternative in current open source community, we are attempting to replicate that with current available resources (models, hardwares and , and find out it is quite challenging to reach that level of latency performance. 
Also to wide spread the application of this new HCI format, we will need to evaluate and benchmark the response.
For example, if human start the conversation with a sad mode, robot will need to think about respond this with proper tone, and to get this applied, we will need a way to evaluate it.
Whether we can achieve it now, if so, can we guarrete the results every turn of conversation. or if not, what's the current status.
This open up a totally new research direction for us.

This bring us our purpose of this demon paper:
- We aim to develop a open source framework, which can allow researchers or developers easily hook up new components in, which in the end can achieve end to end multi modal conversation AI. 
- And automatically benchamrk the latency performance, provide an interface to annotate or semi-auto annoate the results accuracy performance.

In which, can allow researchers focus on the part they are interested, for example, an emotion detection researcher can focus on improve either their model accuracy or latency performance to boost the performance of the whole pipeline.

So we bring up this OpenOmni Framework, which is open sourced, providing an architecture wich can take into audio and video input, and trigger downstream pipeline models to process the content, then in the end respond with audio.
The pipeline can be customized, the model latency performance (whether the time is take to do the inference or doing the data transfer/load will be available on the benchamrk page automatically, so the researcher and developers can understand which part will be the bottleneck to focus on.) 
In-Context Response is also important, it is still a challenging area to automatically evaluate the results of the LLM is approper or not, due to the definitation of approperiate is different based on the application scenerio, and this problem is also quite important due to the data halliculation problem.
So we provide a annotation tool, which will easily allow users or annotators to annotate the model accruacy performnace, and automatically generate the results.
The whole pipeline process can be monitored in real time also.

This will allow researchers to easily test out their ideas, and bring up new research tasks to be solved, for example, how can we automatically evaluate whether the response context is relevant to our application area as we mentioned above. 
Whether emotion detection within the LLM model is already good enough, do we need to continue to research on how to implement a single model to do the emotion detection.
A lot of new research interest area can be opened up by this. 
